Characterizing the Molecular Gas in Infrared Bright Galaxies with CARMA

We present the CO(1-0) maps of 28 infrared-bright galaxies from the Great Observatories All-Sky Luminous Infrared Galaxy Survey (GOALS) taken with the Combined Array for Research in Millimeter Astronomy (CARMA). We detect 100GHz continuum in 16 of 28 galaxies, which trace both active galactic nuclei (AGNs) and compact star-forming cores. The GOALS galaxies show a variety of molecular gas morphologies, though in the majority of cases, the average velocity fields show a gradient consistent with rotation. We fit the full continuum SEDs of each of the source using either MAGPHYS or SED3FIT (if there are signs of an AGN) to derive the total stellar mass, dust mass, and star formation rates of each object. We adopt a value determined from luminous and ultraluminous infrared galaxies (LIRGs and ULIRGs) of $\alpha_{\rm CO}=1.5^{+1.3}_{-0.8}~M_\odot$ (K km s$^{-1}$ pc$^2)^{-1}$, which leads to more physical values for $f_{\rm mol}$ and the gas-to-dust ratio. Mergers tend to have the highest gas-to-dust ratios. We assume the cospatiality of the molecular gas and star formation, and plot the sample on the Schmidt-Kennicutt relation, we find that they preferentially lie above the line set by normal star-forming galaxies. This hyper-efficiency is likely due to the increased turbulence in these systems, which decreases the freefall time compared to star-forming galaxies, leading to "enhanced" star formation efficiency. Line wings are present in a non-negligible subsample (11/28) of the CARMA GOALS sources and are likely due to outflows driven by AGNs or star formation, gas inflows, or additional decoupled gas components.

==> goal_properties.txt <==
MCG+12-02-001    & 00:54:03.6 & +73:05:12 & 0.01570 & 68.1 & 11.4 \\
CGCG\,436-030    & 01:20:02.7 & +14:21:43 & 0.03123 & 137.0 & 11.6 \\
III\,Zw\,35      & 01:44:30.5 & +17:06:05 & 0.02740 & 119.8 & 11.6 \\
NGC\,695         & 01:51:14.2 & +22:34:57 & 0.03247 & 142.5 & 11.6 \\
NGC\,958         & 02:30:42.8 & -02:56:20 & 0.01914 & 83.2 & 11.2 \\
UGC\,02369       & 02:54:01.8 & +14:58:25 & 0.03120 & 136.8 & 11.6 \\
UGC\,02608       & 03:15:01.4 & +42:02:09 & 0.02334 & 101.8 & 11.4 \\
IRAS\,03582+6012 & 04:02:32.5 & +60:20:40 & 0.03001 & 131.5 & 11.4 \\
NGC\,1614        & 04:33:59.8 & -08:34:44 & 0.01594 & 69.1 & 11.6 \\
CGCG\,468-002    & 05:08:20.4 & +17:21:59 & 0.01819 & 79.0 & 11.1 \\
NGC\,2146        & 06:18:37.7 & +78:21:25 & 0.00298 & 12.8 & 11.1 \\
NGC\,2623        & 08:38:24.1 & +25:45:17 & 0.01851 & 80.4 & 11.5 \\
Arp\,55	         & 09:15:55.1 & +44:19:55 & 0.03930 & 173.4 & 11.7 \\
UGC\,05101       & 09:35:51.6 & +61:21:11 & 0.03937 & 173.7 & 12.0 \\
Arp\,148         & 11:03:53.6 & +40:50:57 & 0.03452 & 151.7 & 11.6 \\
Arp\,299         & 11:28:32.3 & +58:33:45 & 0.01030 & 44.5 & 11.9 \\
NGC\,4418        & 12:26:54.6 & -00:52:39 & 0.00726 & 31.3 & 11.1 \\
Mrk\,231         & 12:56:14.2 & +56:52:25 & 0.04217 & 186.4 & 12.5 \\
NGC\,4922        & 13:01:24.9 & +29:18:46 & 0.02359 & 102.9 & 11.3 \\
IC\,860	         & 13:15:03.5 & +24:37:08 & 0.01116 & 48.2 & 11.2 \\
VV\,250	         & 13:15:32.8 & +62:07:37 & 0.03083 & 135.2 & 11.7 \\
NGC\,5256        & 13:38:17.5 & +48:16:37 & 0.02786 & 121.9 & 11.5 \\
CGCG142-034      & 18:16:40.6 & +22:06:46 & 0.01868 & 81.2 & 11.1 \\
NGC\,6670        & 18:33:35.4 & +59:53:20 & 0.02885 & 126.3 & 11.6 \\
NGC\,6786        & 19:10:53.9 & +73:24:37 & 0.02502 & 109.2 & 11.4 \\
NGC\,6926        & 20:33:06.1 & -02:01:39 & 0.01961 & 85.3 & 11.3 \\
II\,Zw\,96       & 20:57:23.9 & +17:07:39 & 0.03610 & 158.9 & 11.9 \\
IC\,5298         & 23:16:00.7 & +25:33:24 & 0.02742 & 119.9 & 11.5 \\
NGC\,7674        & 23:27:56.7 & +08:46:45 & 0.02892 & 126.6 & 11.5 \\

